On higher congruences between cusp forms and Eisenstein series. II

We study congruences between cuspidal modular forms and Eisenstein series at levels which are square-free integers and for equal even weights. This generalizes our previous results from Naskr\k{e}cki [17] for prime levels and provides further evidence for the sharp bounds obtained under restrictive ramification conditions. We prove an upper bound on the exponent in the general square-free situation and also discuss the existence of the congruences when the coefficients belong to the rational numbers and weight equals 2.

==> duze_e_duze_m_lower.csv <==
n,nm,np,k,l,m,fnumber,idnumber,r,e,f,d
31,31,1,10,5,2,2,3,1,2,1,13
33,11,3,12,11,2,4,4,1,2,1,6
33,11,3,12,11,2,3,4,1,2,1,5
35,5,7,6,5,2,2,1,1,2,1,2
35,5,7,6,5,2,4,1,1,2,1,4
35,35,1,8,5,2,4,2,1,2,1,5
35,35,1,12,5,2,1,3,1,2,1,4
35,35,1,12,5,2,3,3,1,2,1,6
35,5,7,14,5,2,2,3,1,2,1,6
35,5,7,14,5,2,4,3,1,2,1,8
35,35,1,16,5,2,2,3,2,3,1,7
35,35,1,16,5,2,4,4,1,2,1,9
35,35,1,16,5,2,4,3,2,3,1,9
55,5,11,12,5,2,4,2,1,2,1,11
55,5,11,12,5,2,1,2,1,2,1,8
79,79,1,6,7,2,2,1,1,2,1,19
79,79,1,12,7,2,1,1,1,2,1,33
101,101,1,4,5,2,1,1,1,3,1,9
101,101,1,8,5,2,1,2,1,3,1,26
101,101,1,12,5,2,1,2,1,3,1,42
107,107,1,4,5,2,2,1,1,2,1,16
107,107,1,8,5,2,1,1,1,2,1,28
133,7,19,8,7,3,3,3,1,3,1,16
133,7,19,8,7,3,2,3,1,3,1,16



==> exceptional_r_gt_r_all_range.csv <==
n,nm,np,k,l,m,fnumber,idnumber,r,e,f,d
2495,499,5,2,5,3,5,1,3,2,1,55
3998,1999,2,2,5,3,9,1,3,2,1,44


==> high_congruences.csv <==
n,nm,np,k,l,m,fnumber,idnumber,r,e,f,d
2,2,1,22,2,10,2,1,8,1,1,1
2159,127,17,2,2,7,4,1,7,1,1,56
78,78,1,8,2,3,7,1,6,2,1,2
34,2,17,10,2,4,1,1,5,2,1,2
1459,1,1459,2,3,5,3,1,5,1,1,71
94,2,47,18,2,7,4,2,4,1,1,18
146,2,73,6,3,2,3,3,4,2,1,9
78,2,39,22,2,3,4,4,3,1,1,5
163,1,163,10,3,4,2,1,3,1,1,62
443,443,1,4,5,4,2,1,3,1,1,60
1373,1,1373,2,7,3,3,1,3,1,1,60
2663,1,2663,2,11,3,2,2,3,1,1,132
239,239,1,4,13,4,2,1,3,1,1,37


==> high_degrees.csv <==
n,nm,np,k,l,m,fnumber,idnumber,r,e,f,d
131,1,131,2,13,1,2,1,1,1,1,10
311,1,311,2,5,1,2,1,1,1,1,22
479,1,479,2,239,1,2,3,1,1,1,32
719,1,719,2,359,1,3,2,1,1,1,45
839,1,839,2,419,1,2,1,1,1,1,51
1031,1,1031,2,5,1,2,1,1,1,1,60
1399,1,1399,2,233,1,2,2,1,1,1,71
1487,1,1487,2,743,1,2,1,1,1,1,80
1559,1,1559,2,19,1,2,2,1,1,1,90
1931,1,1931,2,5,1,2,1,1,1,1,101
2111,1,2111,2,5,1,2,2,1,1,1,112
2351,1,2351,2,5,2,4,1,1,1,1,123
2591,1,2591,2,5,1,2,2,1,1,1,136
2879,1,2879,2,1439,1,2,1,1,1,1,148
2903,1,2903,2,1451,1,2,2,1,1,1,150
2999,1,2999,2,1499,1,2,1,1,1,1,161
3359,1,3359,2,23,1,2,1,1,1,1,174
3659,1,3659,2,31,1,2,1,1,1,1,181
3671,1,3671,2,5,1,2,1,1,5,1,193
3911,1,3911,2,5,1,3,1,1,2,1,202
4079,1,4079,2,2039,1,2,2,1,1,1,212
4391,1,4391,2,5,1,2,4,1,1,1,222


==> przyklad.csv <==
n,nm,np,k,l,m,fnumber,idnumber,r,e,f,d
2651,1,2651,2,5,2,4,1,2,2,1,35


==> r_2_l_3_data.csv <==
n,nm,np,k,l,m,fnumber,idnumber,r,e,f,d
714,17,42,2,3,2,9,1,2,1,1,1
1482,1,1482,2,3,2,12,1,2,1,1,1
1482,19,78,2,3,2,12,1,2,1,1,1
1554,1,1554,2,3,2,14,1,2,1,1,1
1554,37,42,2,3,2,14,1,2,1,1,1


==> r_3_l_2_data.csv <==
n,nm,np,k,l,m,fnumber,idnumber,r,e,f,d
102,17,6,2,2,4,3,1,3,1,1,1
210,7,30,2,2,3,5,1,3,1,1,1
690,23,30,2,2,3,11,1,3,1,1,1
930,31,30,2,2,5,15,1,3,1,1,1
1974,329,6,2,2,3,9,1,3,1,1,1
4074,97,42,2,2,5,12,1,3,1,1,1
4074,1,4074,2,2,4,12,1,3,1,1,1
4290,1,4290,2,2,3,29,1,3,1,1,1


==> summary_cong1.csv <==
k,rgeq0,rgt0,meeqr,megtr,nmeq1,nmgt1
2,277447,62937,38805,24132,8860,54077
4,64232,13922,9208,4714,726,13196
6,17300,3629,2475,1154,277,3352
8,10755,2149,1517,632,62,2087
10,9248,1483,1106,377,109,1374
12,5738,1055,787,268,21,1034
14,5276,1020,756,264,53,967
16,6010,1113,817,296,18,1095
18,6995,1235,922,313,39,1196
20,10735,1914,1428,486,37,1877
22,8853,1425,1025,400,53,1372
24,10359,1555,1153,402,12,1543

